Fostering User Engagement in the Critical Reflection of Arguments

A natural way to resolve different points of view and form opinions is through exchanging arguments and knowledge. Facing the vast amount of available information on the internet, people tend to focus on information consistent with their beliefs. Especially when the issue is controversial, information is often selected that does not challenge one's beliefs. To support a fair and unbiased opinion-building process, we propose a chatbot system that engages in a deliberative dialogue with a human. In contrast to persuasive systems, the envisioned chatbot aims to provide a diverse and representative overview - embedded in a conversation with the user. To account for a reflective and unbiased exploration of the topic, we enable the system to intervene if the user is too focused on their pre-existing opinion. Therefore we propose a model to estimate the users' reflective engagement (RUE), defined as their critical thinking and open-mindedness. We report on a user study with 58 participants to test our model and the effect of the intervention mechanism, discuss the implications of the results, and present perspectives for future work. The results show a significant effect on both user reflection and total user focus, proving our proposed approach's validity.

==> data.csv <==
id,cuids,explanation,intervention,rue,output,focus_distance,opposing_engagement,engagement,stance,trust_ta,trust_pt,trust_up,trust_f,trust,abs_focus,e_0,arg_pos,arg_neg,arg_ratio,intervention_count,intervention_accept
0,1,no,yes,0.9960870632726195,chat,0.8508597883597884,0.0,0.5625,0.0,0.75,0.5833333333333334,0.5625,0.5,0.6614583333333334,0.5925925925925926,0.5565476190476191,16,11,0.5925925925925926,9,1.0
1,1,no,yes,0.8460262027519933,chat,0.8541666666666666,1.0,0.3958333333333333,0.0,0.625,0.5833333333333334,0.4375,0.75,0.5677083333333334,0.5,0.35416666666666663,5,5,0.5,3,1.0
2,1,no,yes,0.9922100949666487,chat,0.7479166666666667,1.0,0.5,0.0,0.5,0.75,0.8125,0.75,0.640625,0.8666666666666667,0.38541666666666663,13,2,0.8666666666666667,6,0.8333333333333334
3,1,no,yes,0.9935704520325803,chat,0.9930069930069929,1.0,0.6666666666666666,0.0,0.5,0.5,0.625,0.75,0.53125,0.5384615384615384,0.45454545454545453,35,30,0.5384615384615384,27,0.5555555555555556
4,1,no,yes,0.9318955089997318,chat,0.8371794871794872,1.0,0.3541666666666667,0.0,0.375,0.5,0.5625,0.125,0.453125,0.8461538461538461,0.31666666666666665,11,2,0.8461538461538461,4,1.0
5,1,no,yes,0.9946224446406253,chat,0.9737103174603174,1.0,0.0,0.0,0.375,0.4166666666666667,0.25,0.75,0.3541666666666667,0.5714285714285714,0.4548611111111111,8,6,0.5714285714285714,4,1.0
6,1,no,yes,0.9891719713015951,chat,0.9354166666666667,0.0,0.4375,0.25,0.5,0.6666666666666666,0.5,0.5,0.5416666666666666,0.4666666666666667,0.46875,14,16,0.4666666666666667,15,0.4666666666666667
7,1,no,yes,0.8378512870118822,chat,0.9845328282828283,1.0,0.75,0.0,0.625,0.6666666666666666,0.625,0.25,0.6354166666666666,0.2727272727272727,0.7118055555555556,3,8,0.2727272727272727,3,1.0
8,1,no,yes,0.9991572001885753,chat,0.9777777777777779,1.0,0.08333333333333333,0.25,0.125,0.5833333333333334,0.4375,0.75,0.31770833333333337,0.5555555555555556,0.4666666666666666,10,8,0.5555555555555556,9,1.0
9,1,no,yes,0.9962018131725617,chat,0.9683560924369747,0.0,0.22916666666666666,0.25,0.5,0.6666666666666666,0.4375,0.75,0.5260416666666666,0.47058823529411764,0.4977678571428571,24,27,0.47058823529411764,21,0.7619047619047619
10,1,no,yes,0.97567671608677,chat,0.9833333333333334,1.0,0.8333333333333334,0.0,0.625,0.75,0.5625,0.125,0.640625,0.6,0.41666666666666663,21,14,0.6,17,0.8823529411764706
11,1,no,yes,0.9122912345041704,chat,0.960763888888889,1.0,0.4166666666666667,0.0,0.5,0.5,0.5625,0.25,0.515625,0.45,0.5892361111111111,18,22,0.45,21,1.0
12,1,no,yes,0.9932215298208509,chat,0.9802052785923754,1.0,0.0,0.25,0.25,0.4166666666666667,0.4375,0.0,0.3385416666666667,0.5483870967741935,0.4318181818181818,17,14,0.5483870967741935,17,1.0
13,1,no,yes,0.9549114166727704,chat,0.8958333333333333,1.0,0.375,0.0,0.5,0.5,0.5625,0.25,0.515625,0.6875,0.4166666666666667,11,5,0.6875,8,1.0
14,1,no,yes,0.9996211126710137,chat,0.8553030303030303,0.0,0.14583333333333334,0.0,0.25,0.4166666666666667,0.625,0.5,0.3854166666666667,0.36363636363636365,0.4916666666666667,4,7,0.36363636363636365,5,1.0
15,1,no,yes,0.8917053109164005,chat,0.75625,1.0,0.6666666666666666,0.75,0.5,0.75,0.625,0.5,0.59375,0.9,0.34375,9,1,0.9,1,1.0
16,1,no,yes,0.8739064815785887,chat,0.9052496798975672,0.0,0.625,0.25,0.5,0.6666666666666666,0.5625,0.25,0.5572916666666666,0.5492957746478874,0.5454545454545454,39,32,0.5492957746478874,24,0.2916666666666667
17,1,no,yes,0.9248075587776284,chat,0.7663461538461539,1.0,0.4375,0.5,0.75,0.5833333333333334,0.4375,0.25,0.6302083333333334,0.15384615384615385,0.6125,2,11,0.15384615384615385,4,1.0
18,1,no,yes,0.8757548195716798,chat,0.80625,0.0,0.8125,0.25,1.0,0.5833333333333334,0.6875,0.25,0.8177083333333334,0.4,0.40625,4,6,0.4,5,1.0
19,1,no,yes,0.8569851147779133,chat,0.9707633053221287,1.0,0.625,0.0,0.875,0.75,0.625,0.125,0.78125,0.7058823529411764,0.2648809523809524,24,10,0.7058823529411765,14,0.42857142857142855
20,1,no,yes,0.9657232800492475,chat,0.7885416666666667,1.0,0.6458333333333334,0.25,0.625,0.5833333333333334,0.75,0.375,0.6458333333333334,0.8,0.4114583333333333,8,2,0.8,4,1.0
21,1,no,yes,0.9144153839114091,chat,0.7388888888888889,1.0,0.9166666666666666,0.25,1.0,0.75,0.6875,0.875,0.859375,0.9,0.3611111111111111,9,1,0.9,3,0.6666666666666666
22,1,no,yes,0.9653597040107577,chat,0.9479166666666666,1.0,0.6875,0.0,0.5,0.5833333333333334,0.625,0.25,0.5520833333333334,0.5,0.5520833333333334,5,5,0.5,5,1.0
23,1,no,yes,0.8121863608259157,chat,0.9940476190476191,1.0,0.6875,0.0,0.5,0.5833333333333334,0.75,0.75,0.5833333333333334,0.7142857142857143,0.2916666666666667,10,4,0.7142857142857143,8,0.375
24,1,no,yes,0.685077546195903,chat,0.875,1.0,0.2708333333333333,0.0,0.0,0.4166666666666667,0.375,0.5,0.19791666666666669,0.25,0.875,3,9,0.25,4,1.0
25,1,no,yes,0.936394721995669,chat,0.8768939393939394,1.0,0.7291666666666666,0.0,0.75,0.5833333333333334,0.6875,0.75,0.6927083333333334,0.2727272727272727,0.6041666666666667,3,8,0.2727272727272727,3,1.0
26,1,no,yes,0.966408314717173,chat,0.9708333333333333,1.0,0.5208333333333334,0.25,0.625,0.5833333333333334,0.5,0.5,0.5833333333333334,0.5,0.4708333333333333,6,6,0.5,7,0.8571428571428571
27,1,no,yes,0.9740261329073785,chat,0.8477272727272727,1.0,0.22916666666666666,0.25,0.25,0.5833333333333334,0.5625,0.0,0.41145833333333337,0.7272727272727273,0.425,8,3,0.7272727272727273,5,1.0
28,1,no,yes,0.9138306993263792,chat,0.7527777777777778,1.0,0.16666666666666666,0.0,0.625,0.5833333333333334,0.625,0.75,0.6145833333333334,0.9,0.34722222222222227,9,1,0.9,3,0.6666666666666666
29,1,no,yes,0.9330730327228469,chat,0.7999999999999999,1.0,0.2916666666666667,0.0,0.25,0.25,0.5625,0.5,0.328125,0.8,0.4,8,2,0.8,3,1.0
30,11,no,no,0.784527570953832,chat,0.9833333333333334,1.0,0.3333333333333333,0.25,0.0,0.5,0.5625,0.25,0.265625,0.7333333333333334,0.25,11,4,0.7333333333333333,0,0.0
31,11,no,no,0.9402489038220321,chat,0.8683862433862435,0.0,0.6875,0.25,0.75,0.6666666666666666,0.5625,0.5,0.6822916666666666,0.5714285714285714,0.5601851851851851,8,6,0.5714285714285714,0,0.0
32,11,no,no,0.7586734964901507,chat,0.6703296703296703,0.0,0.5625,0.25,0.75,0.6666666666666666,0.5,0.375,0.6666666666666666,0.6153846153846154,0.7142857142857143,8,5,0.6153846153846154,0,0.0
33,11,no,no,0.8145915158548708,chat,0.5758928571428571,0.0,0.5416666666666666,0.0,0.75,0.5833333333333334,0.625,0.375,0.6770833333333334,0.6666666666666666,0.7574404761904763,10,5,0.6666666666666666,0,0.0
34,11,no,no,0.5747296342871046,chat,0.537878787878788,0.0,0.4791666666666667,0.0,0.5,0.5,0.4375,0.5,0.484375,0.5454545454545454,0.9166666666666666,6,5,0.5454545454545454,0,0.0
35,11,no,no,0.9068508775042861,chat,0.9587015993265994,0.0,0.75,0.5,0.75,0.75,0.625,0.25,0.71875,0.537037037037037,0.5042613636363636,29,25,0.5370370370370371,0,0.0
36,11,no,no,0.8248286351383295,chat,0.9914772727272727,1.0,0.5,0.0,0.75,0.6666666666666666,0.6875,0.0,0.7135416666666666,0.7272727272727273,0.28125,8,3,0.7272727272727273,0,0.0
37,11,no,no,0.991356489163092,chat,0.9872007978723404,1.0,0.2916666666666667,0.0,0.5,0.5,0.5,0.25,0.5,0.5106382978723404,0.4765625,24,23,0.5106382978723404,0,0.0
38,11,no,no,0.9084014242538592,chat,0.9466450216450217,1.0,0.4375,0.25,0.5,0.5,0.5625,0.25,0.515625,0.5571428571428572,0.49621212121212116,39,31,0.5571428571428572,0,0.0
39,11,no,no,0.9270982011623494,chat,0.96875,1.0,0.6875,0.0,0.5,0.75,0.625,0.75,0.59375,0.625,0.40625,15,9,0.625,0,0.0
40,11,no,no,0.7723250665331491,chat,0.8064613526570047,1.0,0.2916666666666667,0.0,0.375,0.6666666666666666,0.5,0.25,0.47916666666666663,0.4782608695652174,0.7152777777777779,11,12,0.4782608695652174,0,0.0
41,11,no,no,0.7999022292382914,chat,0.8414502164502164,0.0,0.9166666666666666,0.25,1.0,0.3333333333333333,0.6875,0.5,0.7552083333333333,0.5625,0.5960497835497836,36,28,0.5625,0,0.0
42,11,no,no,0.9895560260907068,chat,0.6041666666666667,1.0,0.375,0.0,0.25,0.5,0.5625,0.25,0.390625,1.0,0.3958333333333333,11,0,1.0,0,0.0
43,11,no,no,0.9490913220400986,chat,0.6666666666666667,1.0,0.3541666666666667,0.25,0.625,0.5833333333333334,0.5,0.0,0.5833333333333334,0.8333333333333333,0.5,10,2,0.8333333333333334,0,0.0
44,11,no,no,0.7805771162451969,chat,0.6857142857142857,0.0,0.2916666666666667,0.0,0.75,0.75,0.3125,0.25,0.640625,0.6,0.7142857142857143,6,4,0.6,0,0.0
45,11,no,no,0.9539111970094019,chat,0.9188311688311688,1.0,0.1875,0.0,0.5,0.4166666666666667,0.375,0.25,0.4479166666666667,0.6190476190476191,0.4621212121212121,13,8,0.6190476190476191,0,0.0
46,11,no,no,0.9261220448371744,chat,0.8080808080808081,0.0,0.6458333333333334,0.5,0.5,0.6666666666666666,0.625,0.25,0.5729166666666666,0.6363636363636364,0.5555555555555556,7,4,0.6363636363636364,0,0.0
47,11,no,no,0.8883299940143201,chat,0.780952380952381,0.0,0.6041666666666666,0.25,0.75,0.75,0.625,0.25,0.71875,0.6,0.6190476190476191,9,6,0.6,0,0.0
48,11,no,no,0.9573855963816318,chat,0.9981706726109711,1.0,0.4791666666666667,0.0,0.5,0.5833333333333334,0.625,0.25,0.5520833333333334,0.5671641791044776,0.4310064935064935,38,29,0.5671641791044776,0,0.0
49,11,no,no,0.9711310296433355,chat,0.6902777777777778,1.0,0.6041666666666666,0.0,0.625,0.5833333333333334,0.625,0.25,0.6145833333333334,0.9,0.40972222222222215,9,1,0.9,0,0.0
50,11,no,no,0.9408432340725019,chat,0.9208333333333334,1.0,0.3541666666666667,0.0,0.5,0.5,0.5,0.25,0.5,0.6,0.4791666666666667,6,4,0.6,0,0.0
51,11,no,no,0.7055983824350256,chat,0.43437499999999996,0.0,0.10416666666666667,0.25,0.25,0.5833333333333334,0.625,0.0,0.42708333333333337,0.8,0.765625,8,2,0.8,0,0.0
52,11,no,no,0.9141328795687386,chat,0.8864285714285713,0.0,0.6666666666666666,0.0,0.75,0.6666666666666666,0.6875,0.5,0.7135416666666666,0.56,0.5535714285714286,14,11,0.56,0,0.0
53,11,no,no,0.9937981417332333,chat,0.5972222222222223,1.0,0.20833333333333334,0.0,0.25,0.4166666666666667,0.375,0.25,0.3229166666666667,1.0,0.40277777777777773,10,0,1.0,0,0.0
54,11,no,no,0.9282584396387541,chat,0.953125,1.0,0.3333333333333333,0.0,0.25,0.6666666666666666,0.4375,0.25,0.40104166666666663,0.5,0.453125,5,5,0.5,0,0.0
55,11,no,no,0.7325782038548759,chat,0.3999999999999999,0.0,0.4166666666666667,0.0,0.375,0.5,0.75,0.625,0.5,0.9,0.7000000000000001,9,1,0.9,0,0.0
56,11,no,no,0.9805915137906471,chat,0.9324324324324325,1.0,0.6041666666666666,0.0,0.5,0.5833333333333334,0.6875,0.0,0.5677083333333334,0.5675675675675675,0.5,21,16,0.5675675675675675,0,0.0
57,11,no,no,0.9007536759010437,chat,0.8402777777777779,0.0,0.3333333333333333,0.0,0.5,0.5833333333333334,0.5625,0.5,0.5364583333333334,0.4166666666666667,0.42361111111111116,5,7,0.4166666666666667,0,0.0

